Imputing Out-of-Vocabulary Embeddings with LOVE Makes Language Models Robust with Little Cost

State-of-the-art NLP systems represent inputs with word embeddings, but these are brittle when faced with Out-of-Vocabulary (OOV) words. To address this issue, we follow the principle of mimick-like models to generate vectors for unseen words, by learning the behavior of pre-trained embeddings using only the surface form of words. We present a simple contrastive learning framework, LOVE, which extends the word representation of an existing pre-trained language model (such as BERT), and makes it robust to OOV with few additional parameters. Extensive evaluations demonstrate that our lightweight model achieves similar or even better performances than prior competitors, both on original datasets and on corrupted variants. Moreover, it can be used in a plug-and-play fashion with FastText and BERT, where it significantly improves their robustness.

==> OOV Problem/commets_to_SACs.TXT <==
Dear SACs,

We sincerely thank all the reviewers for their insightful and positive feedback. We are encouraged that the reviewers found our approach novel (R-JdCp, R-vbCH), reasonable (AC, R-BHQ4), and lightweight (R-vbCH, R-qTZV), and our experiments solid (AC, R-BHQ4, R-JdCp). Moreover, we are pleased that the reviewers found our paper is well-written and easy to follow (AC, R-qTZV, R-JdCp).

Let us now reply to some concerns that the reviewers raised:

1) R-qTZV: "This paper mostly ignores context and combined approaches. The paper should be comparing to combined approaches like Attentive Mimicking and HiCE"

Our main objective is reducing model complexity. Contextual information, however, increases model complexity along several dimensions:
it needs another attention-based structure to encode context sequences; it needs a training dataset that contains both words and their surrounding contexts; and it has to impute vectors based on context. Therefore, we follow the principle of Mimic-like Models (Definition in Section 3.1): (1) we impute only from surface forms (2) we do not need re-training from scratch on the corpus. Our experiments show that, in the class of these models, LOVE indeed brings significant improvements. In addition, LOVE is very lightweight (100 times smaller than the original Fasttext), and has a much faster speed, for both training and inference.

2) R-qTZV: "Other models can be used as plug-in for BERT, too"

That is true in general, but not for the mimic-like models with which we compete. We will clarify this in the introduction.

3) R-BHQ4: "the performance of LOVE is worse than the baseline of FastText+EditDistance"

This is indeed a strong baseline, but it comes at a heavy performance overhead: Inference takes 6 minutes as opposed to less than a second with LOVE. Furthermore, the average scores of FT+ED and LOVE are 69.6, and 68.3 respectively, i.e., they differ by barely one percentage point.

4) R-BHQ4: "multiple applications are listed (rare words, domain-specific words, slang words, and words with typos), but only typos are covered in the experiments."

In the intrinsic evaluation, we include a rare word dataset (Table 2) and in the extrinsic evaluation, we use a biomedical domain dataset  (Table 3). These cover the application cases that we mentioned.

5) R-JdCp: "it is not clear, if the authors are referring only to the character-n-gram portion of fastText when doing so, otherwise the comparison is unfair"

The reported parameter numbers of Fasttext are the sum of ngram characters (600M) and single words (369M).
If a word is already in the vocabulary of Fasttext, we directly take out the corresponding vector.  
For unseen words, we use the sum of ngram embeddings to generate vectors.
Through this way, we can maximize the performance of Fasttext and we believe the comparison is fair enough.


==> commets_to_SACs.TXT <==
Dear SACs,

We sincerely thank all the reviewers for their insightful and positive feedback. We are encouraged that the reviewers found our approach novel (R-JdCp, R-vbCH), reasonable (AC, R-BHQ4), and lightweight (R-vbCH, R-qTZV), and our experiments solid (AC, R-BHQ4, R-JdCp). Moreover, we are pleased that the reviewers found our paper is well-written and easy to follow (AC, R-qTZV, R-JdCp).

Let us now reply to some concerns that the reviewers raised:

1) R-qTZV: "This paper mostly ignores context and combined approaches. The paper should be comparing to combined approaches like Attentive Mimicking and HiCE"

Our main objective is reducing model complexity. Contextual information, however, increases model complexity along several dimensions:
it needs another attention-based structure to encode context sequences; it needs a training dataset that contains both words and their surrounding contexts; and it has to impute vectors based on context. Therefore, we follow the principle of Mimic-like Models (Definition in Section 3.1): (1) we impute only from surface forms (2) we do not need re-training from scratch on the corpus. Our experiments show that, in the class of these models, LOVE indeed brings significant improvements. In addition, LOVE is very lightweight (100 times smaller than the original Fasttext), and has a much faster speed, for both training and inference.

2) R-qTZV: "Other models can be used as plug-in for BERT, too"

That is true in general, but not for the mimic-like models with which we compete. We will clarify this in the introduction.

3) R-BHQ4: "the performance of LOVE is worse than the baseline of FastText+EditDistance"

This is indeed a strong baseline, but it comes at a heavy performance overhead: Inference takes 6 minutes as opposed to less than a second with LOVE. Furthermore, the average scores of FT+ED and LOVE are 69.6, and 68.3 respectively, i.e., they differ by barely one percentage point.

4) R-BHQ4: "multiple applications are listed (rare words, domain-specific words, slang words, and words with typos), but only typos are covered in the experiments."

In the intrinsic evaluation, we include a rare word dataset (Table 2) and in the extrinsic evaluation, we use a biomedical domain dataset  (Table 3). These cover the application cases that we mentioned.

5) R-JdCp: "it is not clear, if the authors are referring only to the character-n-gram portion of fastText when doing so, otherwise the comparison is unfair"

The reported parameter numbers of Fasttext are the sum of ngram characters (600M) and single words (369M).
If a word is already in the vocabulary of Fasttext, we directly take out the corresponding vector.  
For unseen words, we use the sum of ngram embeddings to generate vectors.
Through this way, we can maximize the performance of Fasttext and we believe the comparison is fair enough.

